A Spectroscopic Orbit for Regulus

We present a radial velocity study of the rapidly rotating B-star Regulus that indicates the star is a single-lined spectroscopic binary. The orbital period (40.11 d) and probable semimajor axis (0.35 AU) are large enough that the system is not interacting at present. However, the mass function suggests that the secondary has a low mass (M_2 > 0.30 M_sun), and we argue that the companion may be a white dwarf. Such a star would be the remnant of a former mass donor that was the source of the large spin angular momentum of Regulus itself.

==> datafile2.txt <==
Title: A Spectroscopic Orbit for Regulus
Authors: Gies et al. 
Table: Radial Velocity Measurements
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 10 F10.3  d       Date   HJD-2400000
  11- 16 F6.3   --      Phase  Orbital phase from ascending node
  17- 21 F5.1   km/s    HRV    Heliocentric radial velocity
  22- 26 F5.1   km/s  e_HRV    Mean error on HRV
  27- 31 F5.1   km/s    O-C    Observed minus calculated residual
  32- 34 I3     --      Run    Run number from Table 1
--------------------------------------------------------------------------------
 43881.848 0.933 15.3  3.2  4.0 15
 44333.437 0.191  9.9  2.8  2.9 15
 44333.458 0.191 17.4  3.5 10.4 15
 44529.050 0.068 26.1  3.7 14.8 15
 45360.745 0.802 11.1  2.9  4.4 15
 45360.787 0.803 13.3  3.1  6.5 15
 45360.817 0.803 -3.1  2.8 -9.9 15
 45377.118 0.210  7.9  2.9  1.7 15
 46184.477 0.337 -6.6  3.2 -6.9 15
 46876.553 0.591 12.2  2.8 14.4 15
 47645.697 0.766  1.3  6.3 -3.7  1
 47646.702 0.791  3.4  5.5 -2.8  1
 47647.706 0.816  3.6  4.4 -3.7  1
 47648.682 0.840  3.6  4.4 -4.8  1
 47649.686 0.865  6.6  5.0 -2.7  1
 47650.685 0.890  9.5  4.5 -0.7  1
 47899.708 0.098 10.6  2.9  0.1 15
 49810.478 0.734  9.8  3.1  6.3 15
 50204.407 0.554 -2.7  1.0  0.3 11
 50206.381 0.603  0.8  0.6  2.7 11
 51197.705 0.317 11.2  1.6 10.1  8
 51254.792 0.740  6.7  2.1  2.9  8
 51307.569 0.056 13.9  1.6  2.4  9
 51603.630 0.437  2.2  1.7  5.0  8
 51650.663 0.609 -7.9  1.7 -6.2  8
 51654.610 0.708  2.4  1.9  0.2  8
 51663.620 0.932  4.6  1.7 -6.7  8
 51860.664 0.845 10.0  0.4  1.4  7
 51890.018 0.576 -3.9  1.3 -1.4  2
 51890.019 0.576 -4.1  1.3 -1.6  2
 51890.019 0.576 -1.7  1.3  0.8  2
 51890.982 0.600 -1.4  1.3  0.5  2
 51890.982 0.600 -4.5  1.3 -2.6  2
 51890.982 0.600 -2.7  1.3 -0.8  2
 51892.005 0.626  1.3  1.3  2.4  2
 51893.001 0.651  0.2  2.0  0.4  2
 51893.001 0.651  1.9  1.8  2.1  2
 51893.002 0.651 -1.5  2.1 -1.3  2
 51894.011 0.676  0.5  1.3 -0.3  2
 51894.011 0.676  3.5  1.2  2.7  2
 51894.012 0.676  4.0  1.3  3.2  2
 51896.029 0.726 -1.3  1.4 -4.4  2
 51898.054 0.777  6.6  1.3  1.1  2
 51898.054 0.777  6.3  1.2  0.8  2
 51898.054 0.777  2.4  1.2 -3.1  2
 51898.055 0.777  7.0  1.2  1.5  2
 51898.055 0.777  5.3  1.2 -0.2  2
 51899.060 0.802  7.3  1.2  0.6  2
 51899.061 0.802  7.0  1.2  0.3  2
 51899.061 0.802  9.9  1.3  3.2  2
 51899.634 0.816  8.2  2.6  0.8  7
 51900.047 0.826  8.9  1.2  1.1  2
 51900.047 0.826  9.2  1.2  1.4  2
 51900.048 0.827  8.3  1.2  0.5  2
 51901.048 0.851 11.3  1.2  2.5  2
 51901.048 0.851 10.5  1.2  1.7  2
 51901.603 0.865  9.4  0.4  0.1  7
 51901.612 0.865  8.5  1.6 -0.9  7
 51901.643 0.866  9.2  0.4 -0.2  7
 51902.021 0.876 14.2  1.2  4.5  2
 51902.021 0.876 11.3  1.2  1.6  2
 51902.022 0.876 13.8  1.2  4.1  2
 51919.488 0.311  1.4  2.4  0.0  7
 51919.506 0.312  2.6  1.4  1.2  7
 51954.413 0.182  7.7  1.6  0.3  7
 51954.423 0.182  4.0  2.8 -3.4  7
 51954.512 0.184  7.5  1.9  0.2  7
 51954.524 0.185  5.9  1.3 -1.4  7
 51954.538 0.185  6.0  1.6 -1.3  7
 51968.455 0.532 -2.5  2.2  0.8  7
 51968.602 0.536 -2.2  1.7  1.0  7
 52000.362 0.327 -2.2  0.9 -2.9  7
 52000.377 0.328 -3.3  0.9 -4.0  7
 52001.352 0.352 -3.8  0.7 -3.5  7
 52001.384 0.353 -1.9  0.7 -1.5  7
 52009.403 0.553 -4.6  0.9 -1.6  7
 52018.361 0.776  8.0  2.8  2.5  7
 52018.370 0.776  8.8  4.8  3.3  7
 52030.361 0.075  8.9  1.0 -2.2  7
 52031.310 0.099 14.1  1.5  3.6  7
 52031.317 0.099 16.8  2.4  6.3  7
 52032.345 0.125 13.3  2.3  3.6  7
 52032.353 0.125 13.4  1.9  3.7  7
 52339.495 0.782  6.9  0.6  1.1  7
 52363.372 0.377  0.7  0.5  1.9  7
 52363.377 0.377  0.0  2.1  1.2  7
 52364.384 0.402  1.2  0.2  3.2  7
 52367.374 0.477 -1.7  0.4  1.6  7
 52368.382 0.502  0.3  2.9  3.7  7
 52369.352 0.526 -1.1  1.5  2.2  7
 52370.437 0.553 -7.6  1.1 -4.6  7
 52370.447 0.554  1.4  5.7  4.4  7
 52386.300 0.949 17.8  2.6  6.3  7
 52389.301 0.024 12.2  0.7  0.4  7
 52396.317 0.198  6.5  2.8 -0.2  7
 52397.310 0.223  4.2  2.5 -1.3  7
 52398.338 0.249  2.1  2.8 -2.2  7
 52402.334 0.348 -2.9  3.2 -2.7  7
 52404.309 0.398 -2.6  2.6 -0.7  7
 52406.312 0.448 -1.5  2.0  1.5  7
 52407.308 0.472 -2.6  3.4  0.7  7
 52408.314 0.498 -1.6  1.9  1.8  7
 52411.341 0.573  0.8  1.6  3.4  7
 52638.871 0.245  7.1  0.8  2.6 12
 53004.861 0.369  1.8  1.0  2.8 13
 53039.774 0.240  7.7  0.9  3.0 13
 53075.679 0.135  8.1  0.9 -1.2 10
 53084.676 0.359 -0.3  0.9  0.3 10
 53084.796 0.362 -2.3  0.9 -1.6 10
 53103.639 0.832  6.2  0.9 -1.8 10
 53107.682 0.933  9.7  0.9 -1.6 10
 53111.641 0.032  9.1  1.0 -2.7 10
 53117.685 0.182  5.0  1.0 -2.4 10
 53119.683 0.232  3.5  1.2 -1.6 10
 53123.648 0.331  4.7  1.1  4.2 10
 53125.581 0.379 -0.9  1.3  0.4 10
 53129.595 0.479 -4.7  1.1 -1.4 10
 53138.614 0.704  0.5  1.1 -1.6 10
 53145.582 0.878  5.3  1.1 -4.5 10
 53152.620 0.053  9.1  0.9 -2.4 10
 53168.591 0.451 -8.1  1.4 -5.0 10
 53292.008 0.528 -9.3  2.0 -6.0  3
 53292.013 0.528 -8.2  2.0 -4.9  3
 53292.016 0.528 -5.2  2.0 -1.9  3
 53292.017 0.528 -8.4  2.0 -5.1  3
 53292.019 0.528 -8.2  2.0 -4.9  3
 53292.021 0.528 -8.7  2.0 -5.4  3
 53293.016 0.553 -6.7  1.9 -3.7  3
 53293.018 0.553 -6.5  2.1 -3.5  3
 53293.019 0.553 -6.9  2.0 -3.9  3
 53293.021 0.553 -6.7  2.0 -3.7  3
 53295.019 0.603 -2.4  2.6 -0.5  3
 53295.021 0.603 -3.3  2.6 -1.4  3
 53295.022 0.603 -5.4  2.0 -3.5  3
 53295.024 0.603 -5.1  2.7 -3.2  3
 53295.025 0.603 -4.8  2.2 -2.9  3
 53295.026 0.603 -8.5  2.1 -6.6  3
 53405.772 0.364 -0.6  1.1  0.2 10
 53426.701 0.886  7.9  1.2 -2.1 10
 53428.789 0.938 12.7  1.3  1.3 10
 53445.666 0.359  2.6  1.2  3.2 10
 53458.653 0.683 -2.7  1.2 -3.8 10
 53460.651 0.732  1.8  1.1 -1.6 10
 53465.694 0.858  9.2  1.1  0.1 10
 53466.718 0.884 11.4  1.3  1.4 10
 53496.636 0.629 -1.9  1.1 -0.9 10
 53528.577 0.426 -1.4  1.2  1.2 10
 53529.596 0.451 -4.9  1.4 -1.8 10
 53685.005 0.325  1.2  1.1  0.4  4
 53689.034 0.426 -1.9  1.1  0.7  4
 53772.781 0.514 -1.7  0.8  1.7 14
 53816.668 0.608  3.7  1.2  5.4 10
 53845.674 0.331  3.6  1.3  3.1 10
 53859.639 0.679  1.6  1.2  0.6 10
 53860.645 0.704  0.4  1.4 -1.7 10
 53878.565 0.151  6.5  1.3 -2.2 10
 53882.610 0.252 -1.2  1.5 -5.4 10
 53883.617 0.277  0.8  1.9 -2.2 10
 53892.575 0.500 -0.2  1.4  3.2 10
 53904.589 0.800  4.4  1.8 -2.2 10
 53914.592 0.049  9.6  2.1 -2.0 10
 54020.987 0.702 -3.3  2.7 -5.3  5
 54020.988 0.702 -0.9  1.9 -2.9  5
 54032.015 0.976 12.7  1.2  0.9  6
 54032.016 0.976 12.3  1.1  0.5  6
 54137.731 0.612  1.4  0.5  3.0 14
 54154.761 0.036 12.9  0.5  1.2 14
 54155.696 0.060  5.1  1.6 -6.3 10

